Predicting Winning Captions for Weekly New Yorker Comics

Image captioning using Vision Transformers (ViTs) represents a pivotal convergence of computer vision and natural language processing, offering the potential to enhance user experiences, improve accessibility, and provide textual representations of visual data. This paper explores the application of image captioning techniques to New Yorker cartoons, aiming to generate captions that emulate the wit and humor of winning entries in the New Yorker Cartoon Caption Contest. This task necessitates sophisticated visual and linguistic processing, along with an understanding of cultural nuances and humor. We propose several new baselines for using vision transformer encoder-decoder models to generate captions for the New Yorker cartoon caption contest.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).

